Exploring Seasonal Variability in the Context of Neural Radiance Fields for 3D Reconstruction on Satellite Imagery

In this work, the seasonal predictive capabilities of Neural Radiance Fields (NeRF) applied to satellite images are investigated. Focusing on the utilization of satellite data, the study explores how Sat-NeRF, a novel approach in computer vision, performs in predicting seasonal variations across different months. Through comprehensive analysis and visualization, the study examines the model's ability to capture and predict seasonal changes, highlighting specific challenges and strengths. Results showcase the impact of the sun direction on predictions, revealing nuanced details in seasonal transitions, such as snow cover, color accuracy, and texture representation in different landscapes. Given these results, we propose Planet-NeRF, an extension to Sat-NeRF capable of incorporating seasonal variability through a set of month embedding vectors. Comparative evaluations reveal that Planet-NeRF outperforms prior models in the case where seasonal changes are present. The extensive evaluation combined with the proposed method offers promising avenues for future research in this domain.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt                  this file

  llncs.cls                   the LaTeX2e document class

  main-paperID.tex/pdf        a sample submission for GCPR 2023
  summary_of_changes.tex/pdf  a sample summary of changes for a GCPR 2023 Fast Review Track submission
  fig1.eps                    a figure used in the sample paper

  llncsdoc.pdf                the documentation of the class (PDF version)

  splncs04.bst                current LNCS BibTeX style with alphabetic sorting

  egbib.bib                   a sample bibliography file for a GCPR 2023 submision

